Cryptic Bytes: WebAssembly Obfuscation for Evading Cryptojacking Detection

WebAssembly has gained significant traction as a high-performance, secure, and portable compilation target for the Web and beyond. However, its growing adoption has also introduced new security challenges. One such threat is cryptojacking, where websites mine cryptocurrencies on visitors' devices without their knowledge or consent, often through the use of WebAssembly. While detection methods have been proposed, research on circumventing them remains limited. In this paper, we present the most comprehensive evaluation of code obfuscation techniques for WebAssembly to date, assessing their effectiveness, detectability, and overhead across multiple abstraction levels. We obfuscate a diverse set of applications, including utilities, games, and crypto miners, using state-of-the-art obfuscation tools like Tigress and wasm-mutate, as well as our novel tool, emcc-obf. Our findings suggest that obfuscation can effectively produce dissimilar WebAssembly binaries, with Tigress proving most effective, followed by emcc-obf and wasm-mutate. The impact on the resulting native code is also significant, although the V8 engine's TurboFan optimizer can reduce native code size by 30\% on average. Notably, we find that obfuscation can successfully evade state-of-the-art cryptojacking detectors. Although obfuscation can introduce substantial performance overheads, we demonstrate how obfuscation can be used for evading detection with minimal overhead in real-world scenarios by strategically applying transformations. These insights are valuable for researchers, providing a foundation for developing more robust detection methods. Additionally, we make our dataset of over 20,000 obfuscated WebAssembly binaries and the emcc-obf tool publicly available to stimulate further research.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

